Determining initial-state fluctuations from flow measurements in heavy-ion collisions

We present a number of independent flow observables that can be measured using multiparticle azimuthal correlations in heavy-ion collisions. Some of these observables are already well known, such as v2{2} and v2{4}, but most are new--in particular, joint correlations between v1, v2 and v3. Taken together, these measurements will allow for a more precise determination of the medium properties than is currently possible. In particular, by taking ratios of these observables, we construct quantities which are less sensitive to the hydrodynamic response of the medium, and thus more directly characterize the initial-state fluctuations of the event shape, which may constrain models for early-time, non-equilibrium QCD dynamics. We present predictions for these ratios using two Monte-Carlo models, and compare to available data.

==> data/moments.LHC.CGC.dat <==
#1-cent	2-Npart	3-b	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-ecc123	26-ecc12	27-ecc23	28-ecc13
0.025	387.741	2.09753	16.7987	82.3746	432.935	13862.6	511983	3.24268e+06	9.39034e+08	0.0349857	0.00156564	4.99366e-06	-0.905554	0.0905733	0.0105228	0.000224078	0.0828643	0.00876892	0.000155431	-32.347	2.4668	-1274.34	-7.24259	-5.29968e-05	-2.37123e-05	-4.53182e-08	4.14875e-07
0.075	341.696	3.82494	14.7113	68.0674	339.129	9875.95	336111	2.05174e+06	5.3866e+08	0.0410485	0.00216236	9.64962e-06	-2.09782	0.161523	0.0301266	0.00138621	0.0997567	0.012633	0.000315329	-68.2965	11.2057	-2488.93	-73.4867	-0.000213136	-9.22062e-05	-3.11756e-07	2.12148e-06
0.125	298.923	4.95242	13.1731	58.1618	277.762	7514.16	240307	1.42682e+06	3.48328e+08	0.0468842	0.00283936	1.70064e-05	-2.75168	0.22423	0.0553909	0.0041452	0.112601	0.0160726	0.000507446	-81.5816	19.0912	-2747.51	-168.228	-0.00052006	-0.000224974	-9.09966e-07	6.63048e-06
0.175	260.783	5.8645	11.931	50.5647	232.823	5916.8	179653	1.04252e+06	2.39784e+08	0.0530718	0.00366759	2.92318e-05	-3.13412	0.27684	0.0827031	0.00872411	0.124365	0.0195942	0.000751442	-85.2555	24.7021	-2671.2	-252.15	-0.000978057	-0.000433876	-2.35921e-06	1.5901e-05
0.225	226.835	6.65048	10.8779	44.4027	197.773	4750.64	137697	782883	1.70759e+08	0.0597744	0.00468527	4.87244e-05	-3.35379	0.322171	0.110866	0.0152134	0.136291	0.0234883	0.00107381	-84.1435	28.1059	-2465.09	-312.505	-0.00161155	-0.000736973	-8.56529e-06	3.30334e-05
0.275	196.384	7.35564	9.95816	39.2307	169.352	3857.61	106998	596577	1.23603e+08	0.0671928	0.00595954	8.03833e-05	-3.4699	0.36236	0.139441	0.0236355	0.148809	0.0279583	0.00151124	-80.5741	29.945	-2213.76	-346.947	-0.00247154	-0.00117165	-2.46672e-05	6.32156e-05
0.325	169.123	8.00038	9.13851	34.7883	145.714	3153.75	83846.2	458800	9.0499e+07	0.0753228	0.0075434	0.000131318	-3.50405	0.397814	0.167604	0.0338188	0.162021	0.0330747	0.00209922	-75.5156	30.4842	-1951.15	-361.174	-0.00359219	-0.00176487	-6.61208e-05	0.000114737
0.375	144.731	8.59662	8.39742	30.9088	125.687	2587.07	65976.6	354431	6.66344e+07	0.0844545	0.0095566	0.000214998	-3.48142	0.429666	0.195358	0.0457406	0.176559	0.0392076	0.00293442	-69.7401	30.0221	-1697.12	-354.641	-0.00506823	-0.00258068	-0.000146377	0.000202987
0.425	122.927	9.15534	7.72652	27.5137	108.676	2129.37	52130.3	275023	4.93068e+07	0.0946384	0.0120676	0.000347281	-3.41848	0.458588	0.222669	0.0593498	0.192574	0.046554	0.00410371	-63.783	29.0134	-1464.82	-342.577	-0.00700633	-0.00367651	-0.000291871	0.00034864
0.475	103.519	9.68036	7.10545	24.47	93.8526	1749.84	41133.1	213195	3.65346e+07	0.106035	0.015252	0.000563293	-3.3178	0.484304	0.24884	0.0743166	0.209846	0.0551918	0.00572447	-57.6902	27.4915	-1251.23	-320.353	-0.00947393	-0.00516193	-0.000539179	0.000591077
0.525	86.2727	10.1799	6.53128	21.7506	81.0109	1438.25	32508	165683	2.72314e+07	0.119048	0.0193445	0.000916051	-3.19106	0.507931	0.274505	0.0908401	0.229471	0.0657625	0.0080248	-51.7757	25.6606	-1062.34	-293.811	-0.0127645	-0.0071863	-0.000987238	0.000996769
0.575	71.0566	10.6555	5.99521	19.2932	69.7452	1178.82	25638.2	128575	2.03202e+07	0.133554	0.0244979	0.00148591	-3.0424	0.529238	0.299258	0.108691	0.250913	0.078376	0.0112628	-46.0811	23.6208	-895.253	-265.16	-0.0169651	-0.00989178	-0.00168948	0.00165913
0.625	57.7322	11.112	5.49	17.0551	59.802	962.045	20151.8	99509.1	1.51514e+07	0.149794	0.0309789	0.00238872	-2.87549	0.548976	0.323448	0.127876	0.274372	0.0933434	0.0157229	-40.6503	21.4629	-748.285	-235.734	-0.0223806	-0.0134894	-0.0028063	0.00272331
0.675	46.12	11.553	5.00398	14.9847	50.9288	780.349	15785.1	76891.6	1.13628e+07	0.168071	0.0392075	0.00384104	-2.69152	0.567486	0.34753	0.14892	0.299854	0.111051	0.0218999	-35.5274	19.2963	-620.729	-207.985	-0.0293664	-0.0183441	-0.00463511	0.00445377
0.725	36.1536	11.98	4.53316	13.0589	42.9797	627.925	12316.6	59351.4	8.60015e+06	0.187767	0.0492467	0.00607634	-2.48987	0.585081	0.371497	0.171572	0.326441	0.13088	0.0298068	-30.6712	17.0839	-509.691	-180.986	-0.0380324	-0.0246656	-0.0074416	0.00710449
0.775	27.7384	12.3929	4.07651	11.2812	35.9584	502.712	9618.81	46010.7	6.61539e+06	0.208673	0.0614139	0.00950351	-2.28507	0.604079	0.39742	0.197141	0.351809	0.151353	0.0391889	-26.2738	15.0266	-416.486	-156.984	-0.0488554	-0.0330368	-0.0119547	0.0111465
#0.825	20.6934	12.792	3.61555	9.58494	29.5776	397.079	7446.21	35417.5	5.05431e+06	0.229127	0.0753082	0.0144898	-2.06572	0.624	0.425107	0.225936	0.371847	0.169267	0.0489477	-22.1371	13.0298	-335.592	-134.468	-0.0613764	-0.0436229	-0.0188436	0.0169184
#0.875	14.8174	13.1383	3.14119	7.96555	23.8499	309.934	5730.72	27150.5	3.85323e+06	0.24652	0.0903002	0.0214553	-1.85653	0.647181	0.457606	0.261177	0.375133	0.177005	0.0564323	-18.4418	11.2706	-267.835	-114.869	-0.0755073	-0.0574309	-0.0301155	0.0246356
#0.925	9.60784	13.405	2.57949	6.25499	18.3341	236.092	4391.69	20910.1	3.02448e+06	0.255187	0.104023	0.0301588	-1.63611	0.657283	0.482532	0.298782	0.350856	0.166745	0.0575038	-14.9245	9.72848	-209.794	-99.4401	-0.0912791	-0.0757469	-0.0510211	0.0335284
#0.975	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan


==> data/moments.LHC.Gl.dat <==
#1-cent	2-Npart	3-sqrt<b^2>	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-eps123	26-eps12	27-eps23	28-eps13	29-eps6,4	30-eps1223
0.025	381.191	2.47694	15.276	72.8044	375.101	11768.6	434474	2.76862e+06	8.36009e+08	0.0581705	0.00433196	3.83706e-05	-0.521074	0.0930317	0.0111194	0.000255583	0.0929228	0.0110222	0.000245447	-15.9476	0.136277	-557.326	4.06979	-7.07474e-05	-9.21579e-05	-1.21137e-07	1.67213e-06	-1.1185	1.77827e-06
0.075	328.493	4.24541	13.7556	62.7787	311.262	9156.89	321455	2.00686e+06	5.79769e+08	0.0650367	0.00543921	6.15475e-05	-1.36964	0.13754	0.0233958	0.00100054	0.112809	0.0161865	0.000521656	-40.5096	2.4327	-1385.19	16.6615	-0.000210968	-0.00021504	-8.96775e-07	6.28967e-06	76.5917	4.75741e-06
0.125	280.207	5.48127	12.4122	54.2812	259.055	7142.25	238113	1.4553e+06	4.01386e+08	0.0728726	0.00686388	9.97994e-05	-1.92211	0.186979	0.0413399	0.00276635	0.131941	0.0220883	0.000961535	-53.1968	6.09943	-1727.18	12.4916	-0.00051679	-0.000445003	-3.0789e-06	1.95514e-05	203.887	1.22903e-05
0.175	237.956	6.49147	11.2771	47.4028	218.371	5669.76	180208	1.07991e+06	2.85187e+08	0.0811192	0.00857014	0.000159629	-2.26686	0.232388	0.0621945	0.00582912	0.150879	0.0288383	0.00163007	-58.4317	9.35323	-1792.23	-4.00773	-0.00104805	-0.000799397	-4.95193e-06	4.96162e-05	304.891	3.24544e-05
0.225	201.499	7.367	10.2952	41.6886	185.77	4560.12	138656	815904	2.06984e+08	0.0900538	0.0106414	0.000252749	-2.47202	0.273212	0.0847625	0.010399	0.170564	0.0368293	0.00265077	-59.3822	11.7087	-1721.31	-25.1589	-0.00188631	-0.00131729	-4.3004e-06	0.000109957	367.281	8.11876e-05
0.275	169.22	8.14422	9.43641	36.871	159.175	3704.44	108020	624815	1.52567e+08	0.0996595	0.0131504	0.000397608	-2.57643	0.309601	0.108085	0.0165259	0.191353	0.0462732	0.0041569	-57.8002	13.1387	-1586.33	-43.144	-0.00312999	-0.00204889	-2.37606e-06	0.000221946	394.455	0.000188809
0.325	140.662	8.85346	8.67296	32.7321	137.022	3028.6	84825.4	482619	1.13566e+08	0.110226	0.016203	0.000617373	-2.60764	0.342627	0.13204	0.0243797	0.21359	0.0575435	0.00637902	-54.7649	13.8388	-1426.44	-56.66	-0.00492747	-0.00306714	-4.47465e-06	0.000416327	397.288	0.000409163
0.375	116.123	9.52101	7.97076	29.0507	117.922	2477.08	66748.5	373998	8.52429e+07	0.122317	0.0200949	0.000969284	-2.58625	0.374126	0.157381	0.0344121	0.238306	0.0714081	0.00970093	-50.9278	13.9864	-1262	-65.0134	-0.0075579	-0.00454574	-4.2339e-05	0.00076056	384.372	0.000853014
0.425	94.4733	10.1375	7.33889	25.8417	101.761	2033.99	52804.9	291538	6.43329e+07	0.135692	0.0248594	0.001498	-2.52567	0.403975	0.183602	0.0466445	0.264614	0.0876646	0.0143705	-46.7809	13.6569	-1107.78	-67.9319	-0.0111726	-0.00657487	-0.00018146	0.00132027	360.276	0.00164881
0.475	75.9806	10.702	6.77061	23.0476	88.1173	1680.09	42176.5	229958	4.95372e+07	0.150346	0.0306318	0.00228126	-2.43566	0.432533	0.210647	0.0612022	0.291992	0.106064	0.0205376	-42.6095	13.0924	-969.953	-69.2233	-0.0159183	-0.00929937	-0.000529531	0.0021955	333.011	0.00296902
0.525	59.8846	11.2535	6.21988	20.4285	75.72	1375.32	33397.3	179929	3.79133e+07	0.167482	0.03813	0.00353117	-2.32028	0.462803	0.241205	0.0798661	0.321809	0.127775	0.0289139	-38.3416	12.3335	-843.178	-68.8157	-0.0224035	-0.0131609	-0.00135753	0.00364576	302.776	0.00519526
0.575	45.8402	11.7988	5.66779	17.9122	64.2728	1112.61	26232.7	140021	2.91593e+07	0.188213	0.0483147	0.00566056	-2.18169	0.496468	0.277131	0.104488	0.353152	0.152365	0.0397252	-34.0545	11.5105	-729.792	-68.2013	-0.0311733	-0.0188523	-0.00311898	0.0061397	273.643	0.00888639
0.625	34.8163	12.2952	5.15922	15.6981	54.6054	904.887	20812.7	110262	2.26972e+07	0.211028	0.0608669	0.0088976	-2.04246	0.53144	0.316467	0.134508	0.381362	0.1761	0.051561	-30.1863	10.6814	-638.769	-66.0044	-0.0415425	-0.0264408	-0.006053	0.00988164	246.144	0.0141169
0.675	25.7046	12.782	4.62056	13.5067	45.5699	727.037	16445.8	86859.9	1.79778e+07	0.240035	0.0789631	0.0147326	-1.88955	0.571186	0.363483	0.174196	0.405782	0.198535	0.0645154	-26.2482	9.7775	-559.37	-63.4831	-0.0556611	-0.0387191	-0.0118224	0.0162008	217.002	0.0229286
0.725	18.3436	13.2635	4.03017	11.2746	36.8841	569.052	12724.7	67099.8	1.3878e+07	0.273981	0.103232	0.0246181	-1.73871	0.615983	0.418909	0.225292	0.425148	0.218369	0.0780515	-22.2747	8.83595	-493.142	-59.2523	-0.0759638	-0.0581096	-0.0235879	0.0265144	185.124	0.0383597
0.775	12.8722	13.7266	3.3894	9.03485	28.6375	427.667	9443.71	49642.9	1.02006e+07	0.302276	0.126389	0.0361261	-1.56068	0.654323	0.46954	0.277216	0.43834	0.23343	0.0897817	-18.1516	7.54836	-445.859	-49.3907	-0.0988064	-0.0807487	-0.0420671	0.0386849	148.161	0.05922
0.825	8.9374	14.1436	2.84584	7.2456	22.2412	316.824	6708.36	34532.9	6.67008e+06	0.302013	0.127073	0.036587	-1.47693	0.679069	0.505997	0.320599	0.436757	0.23324	0.0903651	-15.4326	7.23927	-446.545	-48.6597	-0.104911	-0.0874135	-0.0526354	0.039009	130.185	0.0685077
0.875	6.42244	14.5101	2.27131	5.32177	15.2599	194.626	3745.56	18419.5	3.10816e+06	0.286673	0.113594	0.0275828	-1.24478	0.684209	0.517941	0.341215	0.432811	0.231152	0.0896641	-11.062	5.5006	-440.143	-34.9977	-0.0948	-0.0790634	-0.0512105	0.0287889	87.864	0.0632567
0.925	4.44821	14.8813	1.56011	3.2241	8.29675	84.7825	1275.24	5505.08	617864	0.232435	0.0745063	0.012203	-0.857844	0.662871	0.49749	0.331865	0.466451	0.279903	0.1426	-6.32584	3.49052	-492.402	-20.3986	-0.0657712	-0.0409753	-0.0190343	0.0138331	43.9501	0.0288954
0.975	2.32396	15.5406	0.32069	0.203433	0.137074	0.0751417	0.0539924	0.0504458	0.0550709	0.0918783	0.0326162	0.00607419	0.0929525	0.905823	0.860736	0.815736	0.212333	0.155189	0.0995669	0.0296356	0.00437784	-870.475	6.49121e-05	-0.0413672	-0.0233426	-0.0196726	0.00766643	0.00243254	0.023358


==> data/moments.RHIC.CGC.dat <==
#1-cent	2-Npart	3-b	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-ecc123	26-ecc12	27-ecc23	28-ecc13
0.025	355.536	2.09489	15.2821	71.428	357.681	10388.4	347802	2.09725e+06	5.24456e+08	0.0386306	0.00191222	7.49859e-06	-0.988101	0.101422	0.013146	0.000344628	0.0866315	0.00957695	0.00018476	-32.2152	3.21792	-1149.7	-14.4901	-8.02067e-05	-3.96335e-05	-3.56774e-08	7.87227e-07
0.075	303.014	3.82634	13.1572	57.5899	271.552	7095.66	217305	1.25985e+06	2.84844e+08	0.0452301	0.00263639	1.45921e-05	-2.1571	0.182156	0.0378672	0.00212422	0.102891	0.0134468	0.000358239	-63.0268	12.5526	-2053.91	-93.7434	-0.000327616	-0.000154158	-5.58928e-07	4.16167e-06
0.125	258.787	4.95655	11.6481	48.4338	218.1	5265.72	151044	850856	1.78566e+08	0.0518096	0.00349385	2.64782e-05	-2.73593	0.249581	0.0680233	0.00610302	0.115452	0.0169048	0.000562713	-71.9137	19.5869	-2146.28	-183.865	-0.000762621	-0.000363174	-1.94146e-06	1.27143e-05
0.175	220.966	5.87008	10.4442	41.5327	179.786	4060.18	110251	606295	1.19535e+08	0.0587647	0.00453252	4.577e-05	-3.05181	0.305648	0.100128	0.0125408	0.127719	0.0206539	0.000833881	-72.8259	23.8871	-2006.69	-248.725	-0.00138756	-0.000681925	-9.52963e-06	2.91957e-05
0.225	188.181	6.65885	9.4315	35.9997	150.325	3194.92	82531.2	443965	8.26301e+07	0.0665214	0.00586245	7.8705e-05	-3.2118	0.353579	0.132756	0.0214295	0.140198	0.0248538	0.00120186	-69.9957	26.0637	-1790.56	-284	-0.00225625	-0.00114659	-3.12228e-05	5.99731e-05
0.275	159.417	7.36468	8.54751	31.3752	126.605	2539.83	62552.8	329460	5.80179e+07	0.0752314	0.00755505	0.000133245	-3.26635	0.395142	0.165032	0.0326177	0.153559	0.0297766	0.00171541	-65.272	26.6849	-1556.04	-294.466	-0.00341437	-0.00180309	-7.62892e-05	0.000113826
0.325	134.124	8.00973	7.76318	27.4341	107.08	2030.61	47729.7	246234	4.10772e+07	0.0849831	0.00971209	0.000224085	-3.24878	0.431796	0.196673	0.0459589	0.168274	0.0356965	0.00245064	-59.6555	26.2038	-1328.23	-287.625	-0.00495104	-0.00270747	-0.000168609	0.000206944
0.375	111.859	8.60798	7.05746	24.0255	90.7623	1628.88	36587.2	185020	2.93214e+07	0.0960281	0.0124882	0.000377082	-3.17955	0.464423	0.227476	0.0612923	0.184539	0.0428465	0.00350371	-53.7852	25.04	-1121.47	-270	-0.00698736	-0.00395489	-0.00034463	0.000368798
0.425	92.2455	9.16899	6.40817	21.0012	76.7406	1302.31	27951.4	138593	2.09046e+07	0.108734	0.016126	0.00063754	-3.06253	0.492772	0.25648	0.0780212	0.202902	0.0516735	0.00504581	-47.7432	23.2673	-933.182	-245.205	-0.00970079	-0.00569322	-0.000655587	0.00065017
0.475	75.1072	9.69843	5.81446	18.3403	64.8152	1040.18	21346.3	103834	1.4939e+07	0.123274	0.0208524	0.00107677	-2.91351	0.517586	0.283883	0.0960766	0.223433	0.0625202	0.00731194	-41.9138	21.1644	-769.136	-215.46	-0.0132895	-0.00810068	-0.00119673	0.00113514
0.525	60.1665	10.2028	5.26219	15.9599	54.5201	827.687	16272.4	77764.8	1.07356e+07	0.140087	0.0270957	0.00183077	-2.73856	0.539286	0.309708	0.115334	0.247356	0.0763179	0.0107454	-36.392	18.9328	-628.315	-186.302	-0.0181063	-0.0114202	-0.00204946	0.00197667
0.575	47.176	10.6897	4.73764	13.7859	45.4465	651.661	12278.6	57686.4	7.65981e+06	0.159004	0.0351151	0.00309274	-2.53728	0.558	0.333627	0.135287	0.273748	0.0930893	0.0157211	-31.1283	16.5711	-505.89	-157.62	-0.0244647	-0.0159796	-0.00354567	0.00341362
0.625	36.2515	11.1535	4.24845	11.8467	37.6744	511.064	9263.73	42888.5	5.52257e+06	0.180078	0.0453556	0.00518508	-2.32179	0.574449	0.356273	0.156307	0.302626	0.113169	0.0227611	-26.3594	14.3422	-404.694	-132.7	-0.0328706	-0.0222414	-0.00604858	0.0058162
0.675	27.0616	11.6044	3.77515	10.0587	30.8167	395.882	6928.75	31676.9	3.97685e+06	0.202294	0.057878	0.00852479	-2.08909	0.589654	0.378183	0.178327	0.331976	0.135537	0.0320339	-21.9706	12.1683	-319.523	-109.777	-0.0436197	-0.0305893	-0.0101458	0.00969911
0.725	19.3183	12.059	3.29434	8.33912	24.5324	298.165	5054.97	22875.6	2.82558e+06	0.22251	0.0715642	0.0133636	-1.83424	0.605202	0.401162	0.203014	0.35499	0.155146	0.0418788	-17.8173	10.0728	-245.502	-89.3549	-0.0562496	-0.0411414	-0.0169327	0.015312
0.775	13.1276	12.5102	2.79608	6.66831	18.7442	214.569	3508.97	15667.6	1.87794e+06	0.230971	0.0813996	0.0185288	-1.56303	0.619609	0.423577	0.229205	0.352548	0.158571	0.0470766	-13.8933	8.03345	-180.201	-69.2907	-0.06693	-0.0515931	-0.0265143	0.0211359
#0.825	8.37115	12.9251	2.23186	4.93862	13.163	140.943	2208.21	9687.64	1.10844e+06	0.216241	0.0801097	0.0204735	-1.2658	0.613239	0.427557	0.245736	0.30234	0.130358	0.0396358	-10.0204	5.93704	-120.548	-48.4525	-0.0694021	-0.057704	-0.0384208	0.0228078
#0.875	4.64573	13.2531	1.41974	2.72257	6.59218	61.5185	851.331	3514.27	338262	0.12574	0.0350619	0.00680898	-0.815465	0.447506	0.298019	0.183894	0.19694	0.0604824	0.0116055	-5.31958	3.45594	-54.625	-25.1637	-0.0324038	-0.0271795	-0.0230414	0.00744751
#0.925	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan
#0.975	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan


==> data/moments.RHIC.Gl.dat <==
#1-cent	2-Npart	3-sqrt<b^2>	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-eps123	26-eps12	27-eps23	28-eps13	29-eps6,4	30-eps1223
0.025	307.58	2.33329	14.6234	67.8033	338.868	9937.2	340708	2.08889e+06	5.59657e+08	0.0559962	0.0040154	3.30135e-05	-0.505229	0.0940103	0.0113556	0.00026631	0.0967485	0.011954	0.000288949	-15.2725	0.326829	-520.405	1.01817	-7.80004e-05	-8.47607e-05	-9.67794e-08	1.62104e-06	10.3032	1.43375e-06
0.075	251.609	4.01829	13.1139	58.0429	278.219	7601.3	246632	1.47907e+06	3.78672e+08	0.0630436	0.0051133	5.44589e-05	-1.33492	0.141027	0.0245332	0.00109112	0.118779	0.0179333	0.000638354	-38.119	3.01923	-1238.11	3.56977	-0.000244131	-0.000204471	-7.04175e-07	6.79096e-06	103.689	3.84112e-06
0.125	206.348	5.20205	11.8015	49.9605	230.112	5876.57	180867	1.06182e+06	2.59941e+08	0.0710681	0.00653428	9.07901e-05	-1.87103	0.192073	0.0435567	0.00305353	0.139097	0.0245255	0.00118181	-49.428	6.70519	-1507.04	-10.2573	-0.000599339	-0.000428226	-1.987e-06	2.10259e-05	221.836	1.1795e-05
0.175	168.99	6.16402	10.6957	43.4638	193.032	4637.66	136133	784108	1.84387e+08	0.0796619	0.00827405	0.000149492	-2.20512	0.238907	0.0657043	0.00648564	0.158878	0.0319438	0.00199247	-53.8518	9.89328	-1541.27	-33.5932	-0.00120435	-0.000779673	-3.24565e-06	5.34249e-05	310.393	3.60298e-05
0.225	138.106	6.98651	9.75053	38.1444	163.808	3721.6	104646	592451	1.34384e+08	0.0888931	0.0103898	0.000242781	-2.39942	0.280451	0.089328	0.0115318	0.179128	0.0405514	0.00319283	-54.3163	12.0684	-1463.39	-54.4544	-0.00213624	-0.00129739	-1.58763e-06	0.000117519	357.961	9.49539e-05
0.275	112.152	7.72144	8.91729	33.636	139.891	3014.33	81394.1	453386	9.93283e+07	0.0991817	0.0130361	0.000392203	-2.50285	0.318353	0.114303	0.0184586	0.200414	0.0506767	0.00495454	-52.6372	13.3868	-1338.84	-70.4657	-0.00352031	-0.00205348	-1.59315e-06	0.000238303	375.115	0.000226563
0.325	90.2088	8.39458	8.16928	29.738	119.892	2455.26	63807.3	350086	7.4312e+07	0.110762	0.0163786	0.000633121	-2.53671	0.353226	0.140253	0.0274235	0.223379	0.0628139	0.00754259	-49.6745	13.9622	-1196.54	-80.0765	-0.00552633	-0.00314807	-1.07685e-05	0.000455034	370.287	0.000489907
0.375	71.7544	9.0189	7.48905	26.3185	102.903	2005.17	50216.6	271531	5.58606e+07	0.123771	0.0205778	0.00101466	-2.51699	0.385858	0.167265	0.0387379	0.248349	0.0773982	0.0113073	-46.0085	13.9899	-1053.76	-84.0839	-0.00837182	-0.00471711	-6.65474e-05	0.000831633	352.173	0.000993574
0.425	56.2766	9.60561	6.86565	23.2922	88.3324	1639.12	39618.5	211344	4.23364e+07	0.138702	0.0259568	0.00162669	-2.45912	0.417521	0.195861	0.0528491	0.275633	0.0948893	0.0166893	-42.0336	13.5828	-918.766	-83.7013	-0.0123934	-0.00699147	-0.000250431	0.00147913	325.224	0.00191922
0.475	43.3036	10.1675	6.27947	20.5493	75.5592	1335.8	31208.7	164382	3.20946e+07	0.156135	0.0330143	0.00263461	-2.36632	0.449302	0.226991	0.0707445	0.305805	0.116073	0.0243819	-37.8782	12.8694	-794.595	-79.9487	-0.0180532	-0.0103336	-0.000739242	0.00259482	294.342	0.00357334
0.525	32.8441	10.6919	5.74408	18.1298	64.6447	1090.22	24681.1	128570	2.46333e+07	0.175318	0.0417139	0.00418802	-2.25088	0.481086	0.260174	0.092386	0.33748	0.140204	0.0345304	-33.876	12.0141	-687.678	-75.9892	-0.0255011	-0.0148947	-0.00179947	0.00437947	263.915	0.00624679
0.575	24.8782	11.1656	5.2563	16.0127	55.4389	895.434	19734.1	101880	1.9205e+07	0.196235	0.0523573	0.00655533	-2.12632	0.513353	0.295766	0.118344	0.36877	0.165896	0.0468369	-30.2427	11.13	-601.678	-70.9063	-0.0347916	-0.0210034	-0.0037649	0.00713802	236.216	0.0102532
0.625	18.3815	11.6307	4.77596	14.0154	47.0727	728.451	15655.6	80175	1.49029e+07	0.220138	0.066057	0.0103544	-1.98574	0.549556	0.337739	0.152244	0.399724	0.193136	0.061569	-26.6721	10.1925	-526.738	-65.7036	-0.0468018	-0.0297217	-0.00742077	0.0115513	209.531	0.0165107
0.675	12.882	12.1211	4.24747	11.9391	38.7875	575.075	12103.7	61666.6	1.1424e+07	0.25	0.0854395	0.0170574	-1.82224	0.594473	0.392428	0.201064	0.428839	0.220885	0.0787814	-22.8948	9.11331	-459.949	-58.8526	-0.0635933	-0.0437669	-0.0147169	0.0190353	180.216	0.027247
0.725	8.93104	12.5699	3.74087	10.095	31.8656	457.164	9480.74	48092.6	8.80951e+06	0.281751	0.108755	0.0269675	-1.67457	0.641767	0.452785	0.260013	0.448474	0.241884	0.0941719	-19.5711	8.11816	-414.75	-52.2592	-0.0845856	-0.0635433	-0.027686	0.0295469	153.162	0.0437358
0.775	5.94594	13.0354	3.06779	7.83308	23.8164	326.952	6617.44	33295.7	6.06963e+06	0.30824	0.131211	0.0386248	-1.47116	0.688293	0.515924	0.328223	0.456147	0.252225	0.103561	-15.388	6.79889	-373.597	-43.1825	-0.109317	-0.0882075	-0.0506314	0.0419868	118.071	0.0682055
0.825	4	13.4029	2.65677	6.4946	19.0805	247.93	4792.61	23622.1	4.07355e+06	0.316201	0.138458	0.0419152	-1.38283	0.728992	0.572965	0.393836	0.45158	0.249338	0.10194	-12.9823	6.0031	-375.929	-35.0831	-0.122439	-0.101993	-0.0691227	0.0453115	95.2718	0.0850687
0.875	3	13.6934	2.14782	4.90098	13.6367	162.03	2872.67	13512.9	1.97252e+06	0.296863	0.121858	0.0309887	-1.19144	0.729166	0.57876	0.40911	0.437073	0.235656	0.091825	-9.79498	4.86847	-374.643	-27.6019	-0.10856	-0.0907113	-0.0652507	0.0329421	70.216	0.0770462
0.925	2	14.0719	1.45688	2.96513	7.45807	71.6777	1008.71	4214.77	430979	0.231665	0.0750832	0.0124121	-0.855823	0.706597	0.555584	0.396173	0.444731	0.259947	0.128765	-5.7608	3.26385	-424.724	-17.4244	-0.0689441	-0.0446226	-0.0234448	0.0141077	37.0981	0.0333951
0.975	1	14.7382	0.218191	0.116699	0.0671075	0.0277007	0.0153473	0.0125614	0.00888783	0.0914035	0.0331446	0.00638931	0.0464986	0.912032	0.869011	0.825285	0.205028	0.148847	0.0943109	0.0096345	0.00114047	-745.056	-2.21732e-05	-0.0418704	-0.0238976	-0.0190847	0.00801274	0.00050204	0.023628

